FlexPart: Text-Controlled Semantics-Aware 3D Part Segmentation at Flexible Granularity

A 3D asset admits multiple valid part decompositions, while semantics-aware segmentation should reflect both the desired granularity and the parts a user wants to extract. Ideally, a practical segmentation model should strive for a simple principle: what you ask for is what you get. However, realizing this goal is hindered by two core obstacles: the lack of multi-granularity training data and the absence of a holistic control mechanism. We propose FLEXPART, a unified framework for text-controlled 3D mesh segmentation. To establish flexible control, we introduce a holistic control prompt comprising semantic part names with location and shape clauses. To support this mechanism, we utilize an automated Vision-Language Model (VLM) pipeline to construct a large-scale dataset of multi-granularity partitions and their corresponding prompts. Driven by this data, FLEXPART generates a view-independent part-identity field in native 3D space, directly assigning discrete part IDs to mesh faces. To compel the model to respect semantic conditions rather than rely on geometric priors, we train the model using randomized background dropping. Furthermore, an inference-time VLM planner can automatically complete descriptive clauses from 2D renderings, allowing users to simply name the desired parts in ordinary words. FLEXPART with planner-completed prompts outperforms the strongest evaluated baseline by 15% in mIoU, even when that baseline receives ground-truth guidance. On our held-out FLEXPARTBENCH, FLEXPART leads at each granularity and improves average mIoU by 22% over the strongest baseline. With only the requested part names supplied by the user, it also improves IoU by 35% over the strongest click-driven baseline on selective segmentation.

==> LICENSES.txt <==
ieeenat_fullname.bst

File: `abbrvnat.bst'
A modification of `abbrv.bst' for use with natbib package

Copyright 1993-2007 Patrick W Daly
Max-Planck-Institut f\"ur Sonnensystemforschung
Max-Planck-Str. 2
D-37191 Katlenburg-Lindau
Germany
E-mail: daly@mps.mpg.de

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt; either
version 1 of the License, or any later version.

https://www.latex-project.org/lppl/


==> README.txt <==
FlexPart

Main document: main.tex
Compiler: pdfLaTeX
TeX Live: 2026
Bibliography: BibTeX (main.bib)

The document includes the main paper, references and supplementary material.
Upload this directory or its ZIP as a new Overleaf project.

